Background Hardly Matters: Understanding Personality Attribution in Deep Residual Networks

Perceived personality traits attributed to an individual do not have to correspond to their actual personality traits and may be determined in part by the context in which one encounters a person. These apparent traits determine, to a large extent, how other people will behave towards them. Deep neural networks are increasingly being used to perform automated personality attribution (e.g., job interviews). It is important that we understand the driving factors behind the predictions, in humans and in deep neural networks. This paper explicitly studies the effect of the image background on apparent personality prediction while addressing two important confounds present in existing literature; overlapping data splits and including facial information in the background. Surprisingly, we found no evidence that background information improves model predictions for apparent personality traits. In fact, when background is explicitly added to the input, a decrease in performance was measured across all models.

==> notes.txt <==
old introduction

The field of automatic personality perception studies and develops computational methods that attribute \textit{apparent} personality traits to individuals~\cite{vinciarelli2014survey}. Apparent personality traits attributed to an individual do not have to correspond to their actual personality traits, however, these apparent traits determine, to a large extent, how other people will behave towards them~\cite{uleman2008spontaneous}. In personality research, the Big Five model (B5)~\cite{goldberg1993structure} is the dominant paradigm used to measure various aspects of personality and how these relate to an individual's happiness, choices and social behavior~\cite{funder2001personality}. The B5 is a taxonomy for personality traits, based on common language descriptors and consists of the five personality traits \textit{openness, conscientiousness, extraversion, agreeableness} and \textit{neuroticism}, represented by the acronym \textit{OCEAN}. The B5 has been shown to be a reliably stable model across a wide range of situations and cultures~\cite{deary2009trait}. It has been shown that the face is an important information source when humans make (potentially actionable) personality and character judgements about others, e.g. when forming first impressions~\cite{willis2006first} or deciding which candidate to vote for~\cite{olivola2010elected} and in general there is a large number of papers showing \textit{``both correlational and causal evidence linking facial appearance to a variety of important social outcomes"}~\cite{todorov2015social}. Of course, the face is not the only source of information and there is evidence that the voice and general appearance, e.g. body posture and clothing also influence personality judgements in humans~\cite{olivola2010elected, naumann2009personality, ekman1980relative, howlett2013influence}. However, it remains unclear whether contextual cues from the visual surroundings contribute to apparent personality trait prediction, in humans as well as in predictive algorithms based on human annotated data. 
% However it remains unclear whether other visual information, such as the image environmental context contributes to apparent personality trait attribution. 
\\\\
Given an image of a person, we define image context or image background as the parts of the image that do not contain the face. There are indications that the context of the image background influences apparent personality perception in humans on online social platforms such as Facebook~\cite{hall2014impression}, e.g. profile pictures of sociable activities give the impression of perceived extraversion. Humans perform impression management, especially in the first moments of interaction~\cite{goffman1978presentation}. In real life the impression management is mainly attuned to one's appearance and behavior while in online social spaces users receive social cues from the information that the profile owner makes available on their user profile. This is not limited to semantic information such as biographic information in the user profile, but also extends to social platforms like Instagram, where visual information is the primary source of social communication.  It has been shown that especially images are an important source of social information on Facebook~\cite{van2012effects, hall2014impression}. Profile owners' personality traits influence the type of profile picture that is put on the user's Facebook profile~\cite{kramer2008impression, segalin2017your} and the opposite relation has also been shown, i.e. that the pictures provide important information when observers create first impressions~\cite{hall2014impression}. In the related field of emotion perception, the role of image context specifically has been studied more extensively and they show that background scene influences emotional judgements in humans~\cite{barrett2010context, righart2008recognition, barrett2011context, aviezer2008angry}. 
It is entirely possible that background is influencing the apparent personality judgements in humans. This is very relevant for example when conducting a video interview: the interviewee has the opportunity to position themselves in a more favorable environment, possibly increasing the positivity of the first impression.



old contribution

It is unclear whether image background information improves apparent personality analysis (APA). Works that extract contextual information from the image unfortunately suffer from confounds such as overlapping identities in the dataset, including facial information in the context or some kind of misinterpretation of the results. This paper contributes to automated personality analysis by explicitly studying the effect of the image background on perceived personality trait prediction, using DNNs, while addressing the existing confounds. In this paper we ask the question \textit{does image background significantly inform apparent personality trait prediction}? We expect to find that when background information is added, the model performance increases. The answer to this question is very relevant; if it turns out that background information improves APA then researchers in the field might want to consider methods that make use of the background information. 


old related work


In order to study the effects of background, previous work that take background into account have to be considered. A handful of methods that satisfy this constraint have been found. Recent works on apparent personality prediction, which do incorporate visual background information and use DNNs, indicate that the use of the background improves predictions~\cite{dhall2016first, gurpinar2016combining, gurpinar2016multimodal} and provide evidence that DNNs look at background features when making predictions about personality~\cite{guccluturk2018multimodal, gucluturk2017visualizing, wei2018deep}. 
Dhall et al.~\cite{dhall2016first} report a high correlation between scene descriptors and the trait \textit{openness} suggesting that the background in the image is somehow related to this specific personality trait: \textit{``We observe particularly high correlation for openness between Tweets based analysis and the scene descriptors (Scene CENTRIST, Scene ImageNetNorm).''} Here, Scene CENTRIST and Scene ImageNetNorm refer to background features that were obtained by passing the entire image through a convolutional neural network (CNN) and extracting the features from fully connected layer 7. However, their results show that \textit{low} correlation scores of 0.01 for Scene ImageNetNorm and 0.05 for Scene CENTRIST can be found (see~\cite{dhall2016first}, Table 1). In fact, in~\cite{dhall2016first} the results overwhelmingly show that the correlations for the normalized face features are consistently the highest.


G{\"u}rp{\i}nar et al. ~\cite{gurpinar2016combining, gurpinar2016multimodal} extract background features by passing the entire frame, including face, through a VGG16-VD pre-trained on ImageNet dataset. Wei et al.~\cite{wei2018deep} claims that networks look at background information when predicting personality traits by visualizing the features from 12 random scene in the test set. These visualizations imply that the network is focusing attention on the background. G{\"u}{\c{c}}l{\"u}t{\"u}rk et al.~\cite{guccluturk2018multimodal} take into account scene information by randomly cropping areas from a frame during training. G{\"u}{\c{c}}l{\"u}t{\"u}rk et al.~\cite{gucluturk2017visualizing} use occlusion analysis to visualize regions in the image that are important for the predictions and show that there are indications that the background provides important information. More details about competition results can be found~\cite{escalante2018explaining}. However, we discovered two confounds that may influence the results on the ChaLearn First Impressions dataset. First, there are a significant number of data overlaps between the splits of the dataset, (see Figure~\ref{fig:data_overlap}). Second, methods that use background information do not exclude the face from the background. In other words, it is unclear whether visual features in the background are contributing to the predictions or that the predictions are driven by the facial features.
